A Database of Modular Forms on Noncongruence Subgroups

We present a database of several hundred modular forms up to and including weight six on noncongruence subgroups of index $\leq 17$. In addition, our database contains expressions for the Belyi map for genus zero subgroups and equations of the corresponding elliptic curves for genus one subgroups and numerical approximations of noncongruence Eisenstein series to 1500 digits precision.

==> figs/k_degree_histo.py.txt <==
import matplotlib.pyplot as plt
dictionary = {2: 49,
 1: 69,
 4: 14,
 5: 11,
 7: 6,
 10: 11,
 3: 25,
 8: 5,
 6: 12,
 20: 2,
 9: 5,
 24: 1,
 15: 1,
 19: 1,
 18: 2,
 11: 1,
 13: 2,
 14: 1,
 12: 1,
 16: 1,
 17: 1}
plt.bar(list(dictionary.keys()), dictionary.values())
plt.xlabel('Degree of K')
plt.ylabel('Number of passports')
plt.show()

==> figs/precs_histo.txt <==
import matplotlib.pyplot as plt
dictionary = {251: 1,
 676: 1,
 733: 1,
 180: 1,
 195: 2,
 214: 1,
 60: 1,
 219: 5,
 1052: 15,
 176: 1,
 130: 2,
 208: 1,
 196: 1,
 454: 3,
 233: 2,
 556: 9,
 391: 4,
 302: 2,
 719: 13,
 241: 1,
 552: 8,
 457: 7,
 340: 2,
 341: 8,
 235: 3,
 337: 4,
 275: 2,
 339: 1,
 225: 1,
 277: 1,
 387: 2,
 223: 2,
 256: 2,
 53: 1,
 281: 1,
 718: 11,
 147: 2,
 307: 4,
 453: 6,
 257: 2,
 1459: 1,
 456: 1,
 232: 1,
 303: 1,
 471: 1,
 569: 1,
 204: 2,
 553: 6,
 146: 1,
 389: 3,
 388: 3,
 681: 1,
 184: 2,
 156: 1,
 494: 1,
 150: 1,
 61: 1,
 197: 1,
 313: 1,
 125: 1,
 86: 1,
 132: 1,
 111: 1,
 259: 1,
 385: 1,
 152: 1,
 309: 1,
 139: 1,
 187: 2,
 157: 2,
 201: 2,
 162: 2,
 305: 1,
 343: 3,
 129: 1,
 166: 1,
 365: 1,
 279: 1,
 179: 1,
 121: 1,
 236: 1,
 126: 1,
 239: 2,
 113: 1,
 35: 1,
 141: 2,
 452: 3,
 137: 1,
 170: 1,
 168: 1,
 209: 1,
 255: 1,
 555: 1,
 539: 1,
 178: 1,
 145: 2,
 306: 1,
 169: 1,
 190: 1,
 163: 1,
 107: 1,
 154: 1}
mylist = [key for key, val in dictionary.items() for _ in range(val)]
plt.hist(mylist, bins=20)
plt.xlabel('Number of q-expansion terms')
plt.ylabel('Number of passports')
plt.show()
